The Photometric Metallicity and Carbon Distributions of the Milky Way's Halo and Solar Neighborhood from S-PLUS Observations of SDSS Stripe 82

We report photometric estimates of effective temperature, $T_{\rm eff}$, metallicity, [Fe/H], carbonicity, [C/Fe], and absolute carbon abundances, $A{\rm (C)}$, for over 700,000 stars from the Southern Photometric Local Universe Survey (S-PLUS) Data Release 2, covering a substantial fraction of the equatorial Sloan Digital Sky Survey Stripe 82. We present an analysis for two stellar populations: 1) halo main-sequence turnoff stars and 2) K-dwarf stars of mass $0.58 < M/M_{\odot} <0.75$ in the Solar Neighborhood. Application of the Stellar Photometric Index Network Explorer (SPHINX) to the mixed-bandwidth (narrow- plus wide-band) filter photometry from S-PLUS produces robust estimates of the metallicities and carbon abundances in stellar atmospheres over a wide range of temperature, $4250 < T_{\rm eff} \textrm{(K)} < 7000$. The use of multiple narrow-band S-PLUS filters enables SPHINX to achieve substantially lower levels of "catastrophic failures" (large offsets in metallicity estimates relative to spectroscopic determinations) than previous efforts using a single metallicity-sensitive narrow-band filter. We constrain the exponential slope of the Milky Way's K-dwarf halo metallicity distribution function (MDF), $\lambda_{10, \textrm{[Fe/H]}} = 0.85 \pm 0.21$, over the metallicity range $-2.5 < \textrm{[Fe/H]} < -1.0$; the MDF of our local-volume K-dwarf sample is well-represented by a gamma distribution with parameters $\alpha=2.8$ and $\beta=4.2$. S-PLUS photometry obtains absolute carbon abundances with a precision of $\sim 0.35$dex for stars with $T_{\rm eff} < 6500$K. We identify 364 candidate carbon-enhanced metal-poor stars, obtain assignments of these stars into the Yoon-Beers morphological groups in the $A$(C)-[Fe/H] space, and derive the CEMP frequencies.

==> age_table.dat <==
PS1xGALEX - SVC & 12.48 & 0.03 & 14.92 & 0.536 & -0.05 & 0.003 & -0.02 & 0.002\\ 
PS1 - \citet{Vickers:2014} & 12.26 & 0.03 & 15.39 & 0.312 & -0.07 & 0.003 & -0.01 & 0.002\\ 
SDSS - \citet{Santucci:2015b} & 13.03 & 0.29 & 18.36 & 9.424 & -0.07 & 0.025 & -0.04 & 0.012\\ 


==> age_table_Myr.dat <==
PS1xGALEX - SVC & 12.47 & 0.03 & 14.96 & 0.575 & -53.6 & 2.8 & -18.7 & 1.8\\ 
PS1 - \citet{Vickers:2014} & 12.26 & 0.03 & 15.38 & 0.340 & -66.8 & 2.4 & -14.9 & 1.6\\ 
SDSS - \citet{Santucci:2015b} & 13.35 & 0.23 & 13.57 & 2.377 & -97.5 & 24.4 & -38.6 & 5.2\\ 

